Hadronization and Decay of Excited Heavy Hadrons in Herwig 7

We revisit the hadronization and decay of excited heavy mesons and heavy baryons in Herwig 7 general-purpose event-generator, following four distinct steps: (i) Passing through the polarization of heavy hadrons at the end of parton shower through the application of heavy quark effective theory (HQET), where the emergence of a spin-flavour symmetry allows for the determination of the polarizations of the excited heavy mesons and heavy baryons from the helicity states of the light and heavy quarks. (ii) Improving the strong and radiative decay modes of the excited heavy mesons, where in the absence of conclusive experimental data on many of the decays, one needs to rely on HQET symmetries to determine the favoured decay modes, widths and branching ratios. (iii) Re-examination of the production rates of heavy hadrons using all available experimental data sources and (iv) performing a general tune for Herwig's free parameters to reflect the implemented changes. We compare our predictions against existing experimental data in the presence/absence of the newly implemented updates. These improvements will be available with Herwig-7.3.0 public release.

==> Figs/ALEPH_1996_I402895/d01-x01-y01.dat <==
# BEGIN PLOT
Legend=1
LogY=0
YLabel=$P^{\Lambda_b}$
YMax=0.1
YMin=-1.0
DrawOnly=/ALEPH_1996_I402895/d01-x01-y01 //home/aidin/Desktop/LE-paper/runs/730.yoda/ALEPH_1996_I402895/d01-x01-y01 //home/aidin/Desktop/LE-paper/runs/720.yoda/ALEPH_1996_I402895/d01-x01-y01
LegendOnly=/ALEPH_1996_I402895/d01-x01-y01 //home/aidin/Desktop/LE-paper/runs/730.yoda/ALEPH_1996_I402895/d01-x01-y01 //home/aidin/Desktop/LE-paper/runs/720.yoda/ALEPH_1996_I402895/d01-x01-y01
RatioPlot=0
RatioPlotReference=/ALEPH_1996_I402895/d01-x01-y01
Title=$\Lambda_b$ baryon polarization at $\sqrt{s}=91.2~GeV$
Legend=1
LogY=0
YMin=-1
YMax=0.1
LegendXPos=0.1
LegendYPos=0.3
# END PLOT

# BEGIN HISTO1D /ALEPH_1996_I402895/d01-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ALEPH_1996_I402895/d01-x01-y01
PolyMarker=*
Title=ALEPH
# xlow	 xhigh	 val	 errminus	 errplus
9.070000e+01	9.170000e+01	-2.300000e-01	2.118962e-01	2.529822e-01
# END HISTO1D


# BEGIN HISTO1D //home/aidin/Desktop/LE-paper/runs/730.yoda/ALEPH_1996_I402895/d01-x01-y01
ErrorBreakdown={0: {"": {up: 0.0023043559662411649, dn: 0.0023043559662411649}}}
LineColor=red
LineStyle=solid
Path=//home/aidin/Desktop/LE-paper/runs/730.yoda/ALEPH_1996_I402895/d01-x01-y01
Title=Herwig-7.3.0$\oplus$SpinHadronizer$\oplus$HQETDecayer
# xlow	 xhigh	 val	 errminus	 errplus
9.070000e+01	9.170000e+01	-3.864187e-01	8.147807e-04	8.147807e-04
# END HISTO1D


# BEGIN HISTO1D //home/aidin/Desktop/LE-paper/runs/720.yoda/ALEPH_1996_I402895/d01-x01-y01
ErrorBreakdown={0: {"": {up: 7.6655762970906008e-05, dn: 7.6655762970906008e-05}}}
LineColor=green
LineStyle=solid
Path=//home/aidin/Desktop/LE-paper/runs/720.yoda/ALEPH_1996_I402895/d01-x01-y01
Title=Herwig-7.2.3
# xlow	 xhigh	 val	 errminus	 errplus
9.070000e+01	9.170000e+01	-1.437132e-02	7.665576e-05	7.665576e-05
# END HISTO1D



==> Figs/BABAR_2011_I892421/d01-x01-y01.dat <==
# BEGIN PLOT
LegendOnly=/BABAR_2011_I892421/d01-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/EE-10.6.yoda/BABAR_2011_I892421/d01-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-LE.yoda/BABAR_2011_I892421/d01-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-TR.yoda/BABAR_2011_I892421/d01-x01-y01
XLabel=$\cos\theta^\prime$
RatioPlotReference=/BABAR_2011_I892421/d01-x01-y01
YLabel=$1/N\text{d}N/\text{d}\cos\theta^\prime$
DrawOnly=/BABAR_2011_I892421/d01-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/EE-10.6.yoda/BABAR_2011_I892421/d01-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-LE.yoda/BABAR_2011_I892421/d01-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-TR.yoda/BABAR_2011_I892421/d01-x01-y01
RatioPlot=1
Title=Helicity angle for $D_{s1}(2536)^+\to D^{*+}(\to D^0\pi^+) K^0$
Legend=1
LogY=0
YMin=-0.05
YMax=0.75
LegendXPos=0.1
LegendYPos=0.4
# END PLOT

# BEGIN HISTO1D /BABAR_2011_I892421/d01-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/BABAR_2011_I892421/d01-x01-y01
PolyMarker=*
Title=BABAR
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.898653e-01	1.869641e-02	1.869641e-02
-9.000000e-01	-8.000000e-01	3.101025e-01	2.224228e-02	2.224228e-02
-8.000000e-01	-7.000000e-01	4.342080e-01	2.546580e-02	2.546580e-02
-7.000000e-01	-6.000000e-01	4.645091e-01	2.691638e-02	2.691638e-02
-6.000000e-01	-5.000000e-01	4.986784e-01	2.739991e-02	2.739991e-02
-5.000000e-01	-4.000000e-01	5.828122e-01	2.965637e-02	2.965637e-02
-4.000000e-01	-3.000000e-01	6.240732e-01	3.062343e-02	3.062343e-02
-3.000000e-01	-2.000000e-01	6.256850e-01	3.094578e-02	3.094578e-02
-2.000000e-01	-1.000000e-01	6.895107e-01	3.271872e-02	3.271872e-02
-1.000000e-01	0.000000e+00	6.453485e-01	3.110696e-02	3.110696e-02
0.000000e+00	1.000000e-01	6.363226e-01	3.191284e-02	3.191284e-02
1.000000e-01	2.000000e-01	6.846754e-01	3.207401e-02	3.207401e-02
2.000000e-01	3.000000e-01	6.385791e-01	3.046225e-02	3.046225e-02
3.000000e-01	4.000000e-01	6.266521e-01	3.078460e-02	3.078460e-02
4.000000e-01	5.000000e-01	5.360712e-01	2.885049e-02	2.885049e-02
5.000000e-01	6.000000e-01	4.948101e-01	2.756109e-02	2.756109e-02
6.000000e-01	7.000000e-01	4.235704e-01	2.562697e-02	2.562697e-02
7.000000e-01	8.000000e-01	3.713494e-01	2.417639e-02	2.417639e-02
8.000000e-01	9.000000e-01	3.236413e-01	2.288698e-02	2.288698e-02
9.000000e-01	1.000000e+00	1.995358e-01	1.885758e-02	1.885758e-02
# END HISTO1D


# BEGIN HISTO1D //home/aidin/Desktop/temp/herwig-le-notes/temp/EE-10.6.yoda/BABAR_2011_I892421/d01-x01-y01
LineColor=red
LineStyle=solid
Path=//home/aidin/Desktop/temp/herwig-le-notes/temp/EE-10.6.yoda/BABAR_2011_I892421/d01-x01-y01
ScaledBy=3.89863547758284617e-05
Title=Herwig-7.3.0$\oplus$SpinHadronizer
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.896686e-01	1.381680e-02	1.381680e-02
-9.000000e-01	-8.000000e-01	4.947368e-01	1.388812e-02	1.388812e-02
-8.000000e-01	-7.000000e-01	4.873294e-01	1.378376e-02	1.378376e-02
-7.000000e-01	-6.000000e-01	5.009747e-01	1.397540e-02	1.397540e-02
-6.000000e-01	-5.000000e-01	5.005848e-01	1.396996e-02	1.396996e-02
-5.000000e-01	-4.000000e-01	4.966862e-01	1.391545e-02	1.391545e-02
-4.000000e-01	-3.000000e-01	4.966862e-01	1.391545e-02	1.391545e-02
-3.000000e-01	-2.000000e-01	5.181287e-01	1.421265e-02	1.421265e-02
-2.000000e-01	-1.000000e-01	4.888889e-01	1.380580e-02	1.380580e-02
-1.000000e-01	0.000000e+00	4.947368e-01	1.388812e-02	1.388812e-02
0.000000e+00	1.000000e-01	4.908382e-01	1.383329e-02	1.383329e-02
1.000000e-01	2.000000e-01	4.931774e-01	1.386621e-02	1.386621e-02
2.000000e-01	3.000000e-01	4.900585e-01	1.382230e-02	1.382230e-02
3.000000e-01	4.000000e-01	5.243665e-01	1.429795e-02	1.429795e-02
4.000000e-01	5.000000e-01	4.881092e-01	1.379478e-02	1.379478e-02
5.000000e-01	6.000000e-01	5.099415e-01	1.409991e-02	1.409991e-02
6.000000e-01	7.000000e-01	5.009747e-01	1.397540e-02	1.397540e-02
7.000000e-01	8.000000e-01	5.306043e-01	1.438274e-02	1.438274e-02
8.000000e-01	9.000000e-01	5.017544e-01	1.398627e-02	1.398627e-02
9.000000e-01	1.000000e+00	5.017544e-01	1.398627e-02	1.398627e-02
# END HISTO1D


# BEGIN HISTO1D //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-LE.yoda/BABAR_2011_I892421/d01-x01-y01
LineColor=blue
LineStyle=solid
Path=//home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-LE.yoda/BABAR_2011_I892421/d01-x01-y01
ScaledBy=8.66768945402224150e-06
Title=Herwig-7.3.0$\oplus$SpinHadronizer$\oplus$HQETDecayer
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	2.010904e-01	4.174912e-03	4.174912e-03
-9.000000e-01	-8.000000e-01	2.982552e-01	5.084469e-03	5.084469e-03
-8.000000e-01	-7.000000e-01	3.786914e-01	5.729205e-03	5.729205e-03
-7.000000e-01	-6.000000e-01	4.519333e-01	6.258768e-03	6.258768e-03
-6.000000e-01	-5.000000e-01	5.172010e-01	6.695475e-03	6.695475e-03
-5.000000e-01	-4.000000e-01	5.649600e-01	6.997784e-03	6.997784e-03
-4.000000e-01	-3.000000e-01	6.189597e-01	7.324582e-03	7.324582e-03
-3.000000e-01	-2.000000e-01	6.309211e-01	7.395017e-03	7.395017e-03
-2.000000e-01	-1.000000e-01	6.511168e-01	7.512442e-03	7.512442e-03
-1.000000e-01	0.000000e+00	6.743462e-01	7.645276e-03	7.645276e-03
0.000000e+00	1.000000e-01	6.758197e-01	7.653624e-03	7.653624e-03
1.000000e-01	2.000000e-01	6.583110e-01	7.553830e-03	7.553830e-03
2.000000e-01	3.000000e-01	6.323946e-01	7.403648e-03	7.403648e-03
3.000000e-01	4.000000e-01	6.187864e-01	7.323557e-03	7.323557e-03
4.000000e-01	5.000000e-01	5.640932e-01	6.992414e-03	6.992414e-03
5.000000e-01	6.000000e-01	5.095735e-01	6.645919e-03	6.645919e-03
6.000000e-01	7.000000e-01	4.500264e-01	6.245550e-03	6.245550e-03
7.000000e-01	8.000000e-01	3.864056e-01	5.787265e-03	5.787265e-03
8.000000e-01	9.000000e-01	3.057094e-01	5.147615e-03	5.147615e-03
9.000000e-01	1.000000e+00	2.114049e-01	4.280645e-03	4.280645e-03
# END HISTO1D


# BEGIN HISTO1D //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-TR.yoda/BABAR_2011_I892421/d01-x01-y01
LineColor=green
LineStyle=solid
Path=//home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-TR.yoda/BABAR_2011_I892421/d01-x01-y01
Title=Herwig-7.2.3
yodamerge_scale=1.00000000e+00
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-9.000000e-01	-8.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-7.000000e-01	-6.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e-01	-5.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.000000e-01	-4.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.000000e-01	-2.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e-01	-1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	2.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e-01	3.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e-01	4.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	5.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e-01	6.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e-01	7.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e-01	8.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	9.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Figs/BABAR_2011_I892421/d02-x01-y01.dat <==
# BEGIN PLOT
LegendOnly=/BABAR_2011_I892421/d02-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/EE-10.6.yoda/BABAR_2011_I892421/d02-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-LE.yoda/BABAR_2011_I892421/d02-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-TR.yoda/BABAR_2011_I892421/d02-x01-y01
XLabel=$\cos\theta$
RatioPlotReference=/BABAR_2011_I892421/d02-x01-y01
YLabel=$1/N\text{d}N/\text{d}\cos\theta$
DrawOnly=/BABAR_2011_I892421/d02-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/EE-10.6.yoda/BABAR_2011_I892421/d02-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-LE.yoda/BABAR_2011_I892421/d02-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-TR.yoda/BABAR_2011_I892421/d02-x01-y01
RatioPlot=1
Title=Decay angle for $D_{s1}(2536)^+\to D^{*+} K^0$
Legend=1
LogY=0
YMin=-0.05
YMax=0.65
LegendXPos=0.1
LegendYPos=0.4
# END PLOT

# BEGIN HISTO1D /BABAR_2011_I892421/d02-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/BABAR_2011_I892421/d02-x01-y01
PolyMarker=*
Title=BABAR
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.651100e-01	2.597473e-02	2.597473e-02
-9.000000e-01	-8.000000e-01	4.564517e-01	2.665115e-02	2.665115e-02
-8.000000e-01	-7.000000e-01	4.453584e-01	2.638058e-02	2.638058e-02
-7.000000e-01	-6.000000e-01	5.062366e-01	2.800400e-02	2.800400e-02
-6.000000e-01	-5.000000e-01	5.438459e-01	2.854514e-02	2.854514e-02
-5.000000e-01	-4.000000e-01	5.324819e-01	2.840986e-02	2.840986e-02
-4.000000e-01	-3.000000e-01	4.561812e-01	2.583944e-02	2.583944e-02
-3.000000e-01	-2.000000e-01	5.530453e-01	2.868043e-02	2.868043e-02
-2.000000e-01	-1.000000e-01	5.784789e-01	2.868043e-02	2.868043e-02
-1.000000e-01	0.000000e+00	5.446576e-01	2.827457e-02	2.827457e-02
0.000000e+00	1.000000e-01	5.213886e-01	2.759815e-02	2.759815e-02
1.000000e-01	2.000000e-01	5.362699e-01	2.827457e-02	2.827457e-02
2.000000e-01	3.000000e-01	5.332936e-01	2.800400e-02	2.800400e-02
3.000000e-01	4.000000e-01	5.116480e-01	2.746286e-02	2.746286e-02
4.000000e-01	5.000000e-01	4.802619e-01	2.705701e-02	2.705701e-02
5.000000e-01	6.000000e-01	5.178712e-01	2.759815e-02	2.759815e-02
6.000000e-01	7.000000e-01	4.978490e-01	2.813929e-02	2.813929e-02
7.000000e-01	8.000000e-01	4.837793e-01	2.773343e-02	2.773343e-02
8.000000e-01	9.000000e-01	3.874564e-01	2.543359e-02	2.543359e-02
9.000000e-01	1.000000e+00	4.483346e-01	2.692172e-02	2.692172e-02
# END HISTO1D


# BEGIN HISTO1D //home/aidin/Desktop/temp/herwig-le-notes/temp/EE-10.6.yoda/BABAR_2011_I892421/d02-x01-y01
LineColor=red
LineStyle=solid
Path=//home/aidin/Desktop/temp/herwig-le-notes/temp/EE-10.6.yoda/BABAR_2011_I892421/d02-x01-y01
ScaledBy=2.62219425215019924e-05
Title=Herwig-7.3.0$\oplus$SpinHadronizer
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	5.092301e-01	1.155552e-02	1.155552e-02
-9.000000e-01	-8.000000e-01	5.066079e-01	1.152573e-02	1.152573e-02
-8.000000e-01	-7.000000e-01	5.024124e-01	1.147790e-02	1.147790e-02
-7.000000e-01	-6.000000e-01	4.963814e-01	1.140880e-02	1.140880e-02
-6.000000e-01	-5.000000e-01	4.997902e-01	1.144791e-02	1.144791e-02
-5.000000e-01	-4.000000e-01	4.932347e-01	1.137259e-02	1.137259e-02
-4.000000e-01	-3.000000e-01	5.058213e-01	1.151678e-02	1.151678e-02
-3.000000e-01	-2.000000e-01	4.913992e-01	1.135141e-02	1.135141e-02
-2.000000e-01	-1.000000e-01	4.990036e-01	1.143890e-02	1.143890e-02
-1.000000e-01	0.000000e+00	4.921859e-01	1.136049e-02	1.136049e-02
0.000000e+00	1.000000e-01	4.882526e-01	1.131500e-02	1.131500e-02
1.000000e-01	2.000000e-01	5.260122e-01	1.174439e-02	1.174439e-02
2.000000e-01	3.000000e-01	4.827460e-01	1.125102e-02	1.125102e-02
3.000000e-01	4.000000e-01	5.231277e-01	1.171214e-02	1.171214e-02
4.000000e-01	5.000000e-01	4.966436e-01	1.141182e-02	1.141182e-02
5.000000e-01	6.000000e-01	5.013635e-01	1.146592e-02	1.146592e-02
6.000000e-01	7.000000e-01	4.963814e-01	1.140880e-02	1.140880e-02
7.000000e-01	8.000000e-01	5.021502e-01	1.147491e-02	1.147491e-02
8.000000e-01	9.000000e-01	4.748794e-01	1.115897e-02	1.115897e-02
9.000000e-01	1.000000e+00	5.123768e-01	1.159116e-02	1.159116e-02
# END HISTO1D


# BEGIN HISTO1D //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-LE.yoda/BABAR_2011_I892421/d02-x01-y01
LineColor=blue
LineStyle=solid
Path=//home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-LE.yoda/BABAR_2011_I892421/d02-x01-y01
ScaledBy=5.87085297622891624e-06
Title=Herwig-7.3.0$\oplus$SpinHadronizer$\oplus$HQETDecayer
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.265175e-01	5.004019e-03	5.004019e-03
-9.000000e-01	-8.000000e-01	4.416643e-01	5.092098e-03	5.092098e-03
-8.000000e-01	-7.000000e-01	4.711360e-01	5.259249e-03	5.259249e-03
-7.000000e-01	-6.000000e-01	4.919188e-01	5.373996e-03	5.373996e-03
-6.000000e-01	-5.000000e-01	5.022515e-01	5.430143e-03	5.430143e-03
-5.000000e-01	-4.000000e-01	5.146390e-01	5.496699e-03	5.496699e-03
-4.000000e-01	-3.000000e-01	5.240323e-01	5.546636e-03	5.546636e-03
-3.000000e-01	-2.000000e-01	5.431713e-01	5.647016e-03	5.647016e-03
-2.000000e-01	-1.000000e-01	5.373005e-01	5.616415e-03	5.616415e-03
-1.000000e-01	0.000000e+00	5.404707e-01	5.632960e-03	5.632960e-03
0.000000e+00	1.000000e-01	5.324864e-01	5.591198e-03	5.591198e-03
1.000000e-01	2.000000e-01	5.421146e-01	5.641520e-03	5.641520e-03
2.000000e-01	3.000000e-01	5.373592e-01	5.616722e-03	5.616722e-03
3.000000e-01	4.000000e-01	5.364198e-01	5.611811e-03	5.611811e-03
4.000000e-01	5.000000e-01	5.211556e-01	5.531390e-03	5.531390e-03
5.000000e-01	6.000000e-01	4.968503e-01	5.400866e-03	5.400866e-03
6.000000e-01	7.000000e-01	4.811164e-01	5.314663e-03	5.314663e-03
7.000000e-01	8.000000e-01	4.838170e-01	5.329557e-03	5.329557e-03
8.000000e-01	9.000000e-01	4.448345e-01	5.110340e-03	5.110340e-03
9.000000e-01	1.000000e+00	4.307445e-01	5.028755e-03	5.028755e-03
# END HISTO1D


# BEGIN HISTO1D //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-TR.yoda/BABAR_2011_I892421/d02-x01-y01
LineColor=green
LineStyle=solid
Path=//home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-TR.yoda/BABAR_2011_I892421/d02-x01-y01
Title=Herwig-7.2.3
yodamerge_scale=1.00000000e+00
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-9.000000e-01	-8.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-7.000000e-01	-6.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e-01	-5.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.000000e-01	-4.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.000000e-01	-2.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e-01	-1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	2.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e-01	3.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e-01	4.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	5.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e-01	6.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e-01	7.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e-01	8.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	9.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Figs/BELLE_2008_I762013/d01-x01-y01.dat <==
# BEGIN PLOT
LegendOnly=/BELLE_2008_I762013/d01-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/EE-10.6.yoda/BELLE_2008_I762013/d01-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-LE.yoda/BELLE_2008_I762013/d01-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-TR.yoda/BELLE_2008_I762013/d01-x01-y01
XLabel=$\cos\alpha$
RatioPlotReference=/BELLE_2008_I762013/d01-x01-y01
YLabel=$1/N\text{d}N/\text{d}\cos\alpha$
DrawOnly=/BELLE_2008_I762013/d01-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/EE-10.6.yoda/BELLE_2008_I762013/d01-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-LE.yoda/BELLE_2008_I762013/d01-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-TR.yoda/BELLE_2008_I762013/d01-x01-y01
RatioPlot=1
Title=Decay angle for $D_{s1}(2536)^+\to D^{*+} K^0$
Legend=1
LogY=0
YMin=-0.05
YMax=0.65
LegendXPos=0.1
LegendYPos=0.4
# END PLOT

# BEGIN HISTO1D /BELLE_2008_I762013/d01-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/BELLE_2008_I762013/d01-x01-y01
PolyMarker=*
Title=BELLE
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.722521e-01	3.460588e-02	3.460588e-02
-9.000000e-01	-8.000000e-01	4.243898e-01	3.358807e-02	3.358807e-02
-8.000000e-01	-7.000000e-01	4.823799e-01	3.384252e-02	3.384252e-02
-7.000000e-01	-6.000000e-01	5.195043e-01	3.562341e-02	3.562341e-02
-6.000000e-01	-5.000000e-01	4.578999e-01	3.358779e-02	3.358779e-02
-5.000000e-01	-4.000000e-01	4.929893e-01	3.409669e-02	3.409669e-02
-4.000000e-01	-3.000000e-01	5.723534e-01	3.562312e-02	3.562312e-02
-3.000000e-01	-2.000000e-01	5.031171e-01	3.435115e-02	3.435115e-02
-2.000000e-01	-1.000000e-01	4.776461e-01	3.384224e-02	3.384224e-02
-1.000000e-01	0.000000e+00	5.707508e-01	3.536867e-02	3.536867e-02
0.000000e+00	1.000000e-01	4.913357e-01	3.307917e-02	3.307917e-02
1.000000e-01	2.000000e-01	5.248984e-01	3.384252e-02	3.384252e-02
2.000000e-01	3.000000e-01	6.230915e-01	3.638705e-02	3.638705e-02
3.000000e-01	4.000000e-01	5.375691e-01	3.282443e-02	3.282443e-02
4.000000e-01	5.000000e-01	5.619714e-01	3.409669e-02	3.409669e-02
5.000000e-01	6.000000e-01	4.871366e-01	3.333305e-02	3.333305e-02
6.000000e-01	7.000000e-01	4.601394e-01	3.002545e-02	3.002545e-02
7.000000e-01	8.000000e-01	4.662206e-01	3.104383e-02	3.104383e-02
8.000000e-01	9.000000e-01	4.784098e-01	3.129771e-02	3.129771e-02
9.000000e-01	1.000000e+00	3.928873e-01	2.977128e-02	2.977128e-02
# END HISTO1D


# BEGIN HISTO1D //home/aidin/Desktop/temp/herwig-le-notes/temp/EE-10.6.yoda/BELLE_2008_I762013/d01-x01-y01
LineColor=red
LineStyle=solid
Path=//home/aidin/Desktop/temp/herwig-le-notes/temp/EE-10.6.yoda/BELLE_2008_I762013/d01-x01-y01
ScaledBy=2.62219425215019924e-05
Title=Herwig-7.3.0$\oplus$SpinHadronizer
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	5.092301e-01	1.155552e-02	1.155552e-02
-9.000000e-01	-8.000000e-01	5.066079e-01	1.152573e-02	1.152573e-02
-8.000000e-01	-7.000000e-01	5.024124e-01	1.147790e-02	1.147790e-02
-7.000000e-01	-6.000000e-01	4.963814e-01	1.140880e-02	1.140880e-02
-6.000000e-01	-5.000000e-01	4.997902e-01	1.144791e-02	1.144791e-02
-5.000000e-01	-4.000000e-01	4.932347e-01	1.137259e-02	1.137259e-02
-4.000000e-01	-3.000000e-01	5.058213e-01	1.151678e-02	1.151678e-02
-3.000000e-01	-2.000000e-01	4.913992e-01	1.135141e-02	1.135141e-02
-2.000000e-01	-1.000000e-01	4.990036e-01	1.143890e-02	1.143890e-02
-1.000000e-01	0.000000e+00	4.921859e-01	1.136049e-02	1.136049e-02
0.000000e+00	1.000000e-01	4.882526e-01	1.131500e-02	1.131500e-02
1.000000e-01	2.000000e-01	5.260122e-01	1.174439e-02	1.174439e-02
2.000000e-01	3.000000e-01	4.827460e-01	1.125102e-02	1.125102e-02
3.000000e-01	4.000000e-01	5.231277e-01	1.171214e-02	1.171214e-02
4.000000e-01	5.000000e-01	4.966436e-01	1.141182e-02	1.141182e-02
5.000000e-01	6.000000e-01	5.013635e-01	1.146592e-02	1.146592e-02
6.000000e-01	7.000000e-01	4.963814e-01	1.140880e-02	1.140880e-02
7.000000e-01	8.000000e-01	5.021502e-01	1.147491e-02	1.147491e-02
8.000000e-01	9.000000e-01	4.748794e-01	1.115897e-02	1.115897e-02
9.000000e-01	1.000000e+00	5.123768e-01	1.159116e-02	1.159116e-02
# END HISTO1D


# BEGIN HISTO1D //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-LE.yoda/BELLE_2008_I762013/d01-x01-y01
LineColor=blue
LineStyle=solid
Path=//home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-LE.yoda/BELLE_2008_I762013/d01-x01-y01
ScaledBy=5.87085297622891624e-06
Title=Herwig-7.3.0$\oplus$SpinHadronizer$\oplus$HQETDecayer
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.265175e-01	5.004019e-03	5.004019e-03
-9.000000e-01	-8.000000e-01	4.416643e-01	5.092098e-03	5.092098e-03
-8.000000e-01	-7.000000e-01	4.711360e-01	5.259249e-03	5.259249e-03
-7.000000e-01	-6.000000e-01	4.919188e-01	5.373996e-03	5.373996e-03
-6.000000e-01	-5.000000e-01	5.022515e-01	5.430143e-03	5.430143e-03
-5.000000e-01	-4.000000e-01	5.146390e-01	5.496699e-03	5.496699e-03
-4.000000e-01	-3.000000e-01	5.240323e-01	5.546636e-03	5.546636e-03
-3.000000e-01	-2.000000e-01	5.431713e-01	5.647016e-03	5.647016e-03
-2.000000e-01	-1.000000e-01	5.373005e-01	5.616415e-03	5.616415e-03
-1.000000e-01	0.000000e+00	5.404707e-01	5.632960e-03	5.632960e-03
0.000000e+00	1.000000e-01	5.324864e-01	5.591198e-03	5.591198e-03
1.000000e-01	2.000000e-01	5.421146e-01	5.641520e-03	5.641520e-03
2.000000e-01	3.000000e-01	5.373592e-01	5.616722e-03	5.616722e-03
3.000000e-01	4.000000e-01	5.364198e-01	5.611811e-03	5.611811e-03
4.000000e-01	5.000000e-01	5.211556e-01	5.531390e-03	5.531390e-03
5.000000e-01	6.000000e-01	4.968503e-01	5.400866e-03	5.400866e-03
6.000000e-01	7.000000e-01	4.811164e-01	5.314663e-03	5.314663e-03
7.000000e-01	8.000000e-01	4.838170e-01	5.329557e-03	5.329557e-03
8.000000e-01	9.000000e-01	4.448345e-01	5.110340e-03	5.110340e-03
9.000000e-01	1.000000e+00	4.307445e-01	5.028755e-03	5.028755e-03
# END HISTO1D


# BEGIN HISTO1D //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-TR.yoda/BELLE_2008_I762013/d01-x01-y01
LineColor=green
LineStyle=solid
Path=//home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-TR.yoda/BELLE_2008_I762013/d01-x01-y01
Title=Herwig-7.2.3
yodamerge_scale=1.00000000e+00
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-9.000000e-01	-8.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-7.000000e-01	-6.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e-01	-5.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.000000e-01	-4.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.000000e-01	-2.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e-01	-1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	2.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e-01	3.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e-01	4.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	5.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e-01	6.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e-01	7.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e-01	8.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	9.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Figs/BELLE_2008_I762013/d02-x01-y01.dat <==
# BEGIN PLOT
LegendOnly=/BELLE_2008_I762013/d02-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/EE-10.6.yoda/BELLE_2008_I762013/d02-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-LE.yoda/BELLE_2008_I762013/d02-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-TR.yoda/BELLE_2008_I762013/d02-x01-y01
XLabel=$\beta$
RatioPlotReference=/BELLE_2008_I762013/d02-x01-y01
YLabel=$1/N\text{d}N/\text{d}\beta$
DrawOnly=/BELLE_2008_I762013/d02-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/EE-10.6.yoda/BELLE_2008_I762013/d02-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-LE.yoda/BELLE_2008_I762013/d02-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-TR.yoda/BELLE_2008_I762013/d02-x01-y01
RatioPlot=1
Title=$\beta$ angle for $D_{s1}(2536)^+\to D^{*+} K^0$
Legend=1
LogY=0
YMin=-0.03
YMax=0.45
LegendXPos=0.1
LegendYPos=0.4
# END PLOT

# BEGIN HISTO1D /BELLE_2008_I762013/d02-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/BELLE_2008_I762013/d02-x01-y01
PolyMarker=*
Title=BELLE
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.570796e-01	4.050561e-01	2.282637e-02	2.282637e-02
1.570796e-01	3.141592e-01	3.856632e-01	2.298789e-02	2.298789e-02
3.141593e-01	4.712389e-01	3.484613e-01	2.169280e-02	2.169280e-02
4.712389e-01	6.283185e-01	3.342479e-01	2.136902e-02	2.136902e-02
6.283185e-01	7.853981e-01	3.051403e-01	2.088300e-02	2.088300e-02
7.853982e-01	9.424778e-01	3.087346e-01	2.136902e-02	2.136902e-02
9.424782e-01	1.099558e+00	3.094148e-01	2.120750e-02	2.120750e-02
1.099557e+00	1.256637e+00	2.511676e-01	1.942639e-02	1.942639e-02
1.256637e+00	1.413717e+00	2.437535e-01	1.877884e-02	1.877884e-02
1.413717e+00	1.570797e+00	2.324535e-01	1.845470e-02	1.845470e-02
1.570796e+00	1.727876e+00	2.684250e-01	1.942602e-02	1.942602e-02
1.727876e+00	1.884956e+00	2.619815e-01	1.958864e-02	1.958864e-02
1.884955e+00	2.042035e+00	2.947160e-01	2.055959e-02	2.055959e-02
2.042035e+00	2.199115e+00	2.873012e-01	2.039734e-02	2.039734e-02
2.199115e+00	2.356195e+00	3.452886e-01	2.234034e-02	2.234034e-02
2.356194e+00	2.513274e+00	3.110021e-01	2.153091e-02	2.153091e-02
2.513274e+00	2.670354e+00	3.511819e-01	2.250187e-02	2.250187e-02
2.670354e+00	2.827434e+00	3.612508e-01	2.282600e-02	2.282600e-02
2.827433e+00	2.984513e+00	3.787673e-01	2.298789e-02	2.298789e-02
2.984513e+00	3.141593e+00	3.868936e-01	2.298825e-02	2.298825e-02
# END HISTO1D


# BEGIN HISTO1D //home/aidin/Desktop/temp/herwig-le-notes/temp/EE-10.6.yoda/BELLE_2008_I762013/d02-x01-y01
LineColor=red
LineStyle=solid
Path=//home/aidin/Desktop/temp/herwig-le-notes/temp/EE-10.6.yoda/BELLE_2008_I762013/d02-x01-y01
ScaledBy=3.89863547758284617e-05
Title=Herwig-7.3.0$\oplus$SpinHadronizer
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.570796e-01	3.415161e-01	9.206660e-03	9.206660e-03
1.570796e-01	3.141592e-01	3.293546e-01	9.041247e-03	9.041247e-03
3.141593e-01	4.712389e-01	3.338222e-01	9.102360e-03	9.102360e-03
4.712389e-01	6.283185e-01	3.328293e-01	9.088814e-03	9.088814e-03
6.283185e-01	7.853981e-01	3.184340e-01	8.890091e-03	8.890091e-03
7.853982e-01	9.424778e-01	3.179377e-01	8.883159e-03	8.883159e-03
9.424782e-01	1.099558e+00	3.037902e-01	8.683265e-03	8.683265e-03
1.099557e+00	1.256637e+00	3.060236e-01	8.715118e-03	8.715118e-03
1.256637e+00	1.413717e+00	3.010597e-01	8.644146e-03	8.644146e-03
1.413717e+00	1.570797e+00	3.035416e-01	8.679706e-03	8.679706e-03
1.570796e+00	1.727876e+00	2.856716e-01	8.420335e-03	8.420335e-03
1.727876e+00	1.884956e+00	3.050307e-01	8.700970e-03	8.700970e-03
1.884955e+00	2.042035e+00	3.112356e-01	8.789022e-03	8.789022e-03
2.042035e+00	2.199115e+00	3.080091e-01	8.743344e-03	8.743344e-03
2.199115e+00	2.356195e+00	3.231489e-01	8.955651e-03	8.955651e-03
2.356194e+00	2.513274e+00	3.057753e-01	8.711583e-03	8.711583e-03
2.513274e+00	2.670354e+00	3.358069e-01	9.129366e-03	9.129366e-03
2.670354e+00	2.827434e+00	3.293538e-01	9.041224e-03	9.041224e-03
2.827433e+00	2.984513e+00	3.442454e-01	9.243362e-03	9.243362e-03
2.984513e+00	3.141593e+00	3.296020e-01	9.044630e-03	9.044630e-03
# END HISTO1D


# BEGIN HISTO1D //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-LE.yoda/BELLE_2008_I762013/d02-x01-y01
LineColor=blue
LineStyle=solid
Path=//home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-LE.yoda/BELLE_2008_I762013/d02-x01-y01
ScaledBy=8.66768945402224150e-06
Title=Herwig-7.3.0$\oplus$SpinHadronizer$\oplus$HQETDecayer
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.570796e-01	3.485184e-01	4.385354e-03	4.385354e-03
1.570796e-01	3.141592e-01	3.487942e-01	4.387089e-03	4.387089e-03
3.141593e-01	4.712389e-01	3.405724e-01	4.335074e-03	4.335074e-03
4.712389e-01	6.283185e-01	3.246805e-01	4.232723e-03	4.232723e-03
6.283185e-01	7.853981e-01	3.164035e-01	4.178423e-03	4.178423e-03
7.853982e-01	9.424778e-01	3.074091e-01	4.118605e-03	4.118605e-03
9.424782e-01	1.099558e+00	3.080157e-01	4.122664e-03	4.122664e-03
1.099557e+00	1.256637e+00	2.911302e-01	4.008066e-03	4.008066e-03
1.256637e+00	1.413717e+00	2.958205e-01	4.040223e-03	4.040223e-03
1.413717e+00	1.570797e+00	2.878194e-01	3.985210e-03	3.985210e-03
1.570796e+00	1.727876e+00	2.957101e-01	4.039469e-03	4.039469e-03
1.727876e+00	1.884956e+00	2.902473e-01	4.001984e-03	4.001984e-03
1.884955e+00	2.042035e+00	2.927856e-01	4.019445e-03	4.019445e-03
2.042035e+00	2.199115e+00	3.109950e-01	4.142552e-03	4.142552e-03
2.199115e+00	2.356195e+00	3.175614e-01	4.186057e-03	4.186057e-03
2.356194e+00	2.513274e+00	3.240175e-01	4.228394e-03	4.228394e-03
2.513274e+00	2.670354e+00	3.342258e-01	4.294487e-03	4.294487e-03
2.670354e+00	2.827434e+00	3.413992e-01	4.340327e-03	4.340327e-03
2.827433e+00	2.984513e+00	3.448756e-01	4.362370e-03	4.362370e-03
2.984513e+00	3.141593e+00	3.452067e-01	4.364463e-03	4.364463e-03
# END HISTO1D


# BEGIN HISTO1D //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-TR.yoda/BELLE_2008_I762013/d02-x01-y01
LineColor=green
LineStyle=solid
Path=//home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-TR.yoda/BELLE_2008_I762013/d02-x01-y01
Title=Herwig-7.2.3
yodamerge_scale=1.00000000e+00
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.570796e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.570796e-01	3.141592e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.141593e-01	4.712389e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.712389e-01	6.283185e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.283185e-01	7.853981e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.853982e-01	9.424778e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.424782e-01	1.099558e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.099557e+00	1.256637e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.256637e+00	1.413717e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.413717e+00	1.570797e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.570796e+00	1.727876e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.727876e+00	1.884956e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.884955e+00	2.042035e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.042035e+00	2.199115e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.199115e+00	2.356195e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.356194e+00	2.513274e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.513274e+00	2.670354e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.670354e+00	2.827434e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.827433e+00	2.984513e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.984513e+00	3.141593e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Figs/BELLE_2008_I762013/d03-x01-y01.dat <==
# BEGIN PLOT
LegendOnly=/BELLE_2008_I762013/d03-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/EE-10.6.yoda/BELLE_2008_I762013/d03-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-LE.yoda/BELLE_2008_I762013/d03-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-TR.yoda/BELLE_2008_I762013/d03-x01-y01
XLabel=$\cos\gamma$
RatioPlotReference=/BELLE_2008_I762013/d03-x01-y01
YLabel=$1/N\text{d}N/\text{d}\cos\gamma$
DrawOnly=/BELLE_2008_I762013/d03-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/EE-10.6.yoda/BELLE_2008_I762013/d03-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-LE.yoda/BELLE_2008_I762013/d03-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-TR.yoda/BELLE_2008_I762013/d03-x01-y01
RatioPlot=1
Title=Helicity angle for $D_{s1}(2536)^+\to D^{*+}(\to D^0\pi^+) K^0$
Legend=1
LogY=0
YMin=-0.05
YMax=0.75
LegendXPos=0.1
LegendYPos=0.4
# END PLOT

# BEGIN HISTO1D /BELLE_2008_I762013/d03-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/BELLE_2008_I762013/d03-x01-y01
PolyMarker=*
Title=BELLE
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	2.120659e-01	2.364881e-02	2.364881e-02
-9.000000e-01	-8.000000e-01	3.173168e-01	2.822634e-02	2.822634e-02
-8.000000e-01	-7.000000e-01	3.945957e-01	3.051553e-02	3.051553e-02
-7.000000e-01	-6.000000e-01	4.454295e-01	3.102354e-02	3.102354e-02
-6.000000e-01	-5.000000e-01	4.820218e-01	3.280358e-02	3.280358e-02
-5.000000e-01	-4.000000e-01	5.674380e-01	3.560079e-02	3.560079e-02
-4.000000e-01	-3.000000e-01	5.368974e-01	3.458334e-02	3.458334e-02
-3.000000e-01	-2.000000e-01	5.958679e-01	3.509164e-02	3.509164e-02
-2.000000e-01	-1.000000e-01	6.136426e-01	3.636366e-02	3.636366e-02
-1.000000e-01	0.000000e+00	6.553213e-01	3.788970e-02	3.788970e-02
0.000000e+00	1.000000e-01	6.303746e-01	3.610966e-02	3.610966e-02
1.000000e-01	2.000000e-01	6.679846e-01	3.839771e-02	3.839771e-02
2.000000e-01	3.000000e-01	6.425304e-01	3.763512e-02	3.763512e-02
3.000000e-01	4.000000e-01	6.582708e-01	3.839799e-02	3.839799e-02
4.000000e-01	5.000000e-01	5.590715e-01	3.483820e-02	3.483820e-02
5.000000e-01	6.000000e-01	5.280234e-01	3.407504e-02	3.407504e-02
6.000000e-01	7.000000e-01	5.081631e-01	3.458391e-02	3.458391e-02
7.000000e-01	8.000000e-01	4.186274e-01	3.102297e-02	3.102297e-02
8.000000e-01	9.000000e-01	2.868788e-01	2.695488e-02	2.695488e-02
9.000000e-01	1.000000e+00	2.604057e-01	2.746347e-02	2.746347e-02
# END HISTO1D


# BEGIN HISTO1D //home/aidin/Desktop/temp/herwig-le-notes/temp/EE-10.6.yoda/BELLE_2008_I762013/d03-x01-y01
LineColor=red
LineStyle=solid
Path=//home/aidin/Desktop/temp/herwig-le-notes/temp/EE-10.6.yoda/BELLE_2008_I762013/d03-x01-y01
ScaledBy=3.89863547758284617e-05
Title=Herwig-7.3.0$\oplus$SpinHadronizer
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.896686e-01	1.381680e-02	1.381680e-02
-9.000000e-01	-8.000000e-01	4.947368e-01	1.388812e-02	1.388812e-02
-8.000000e-01	-7.000000e-01	4.873294e-01	1.378376e-02	1.378376e-02
-7.000000e-01	-6.000000e-01	5.009747e-01	1.397540e-02	1.397540e-02
-6.000000e-01	-5.000000e-01	5.005848e-01	1.396996e-02	1.396996e-02
-5.000000e-01	-4.000000e-01	4.966862e-01	1.391545e-02	1.391545e-02
-4.000000e-01	-3.000000e-01	4.966862e-01	1.391545e-02	1.391545e-02
-3.000000e-01	-2.000000e-01	5.181287e-01	1.421265e-02	1.421265e-02
-2.000000e-01	-1.000000e-01	4.888889e-01	1.380580e-02	1.380580e-02
-1.000000e-01	0.000000e+00	4.947368e-01	1.388812e-02	1.388812e-02
0.000000e+00	1.000000e-01	4.908382e-01	1.383329e-02	1.383329e-02
1.000000e-01	2.000000e-01	4.931774e-01	1.386621e-02	1.386621e-02
2.000000e-01	3.000000e-01	4.900585e-01	1.382230e-02	1.382230e-02
3.000000e-01	4.000000e-01	5.243665e-01	1.429795e-02	1.429795e-02
4.000000e-01	5.000000e-01	4.881092e-01	1.379478e-02	1.379478e-02
5.000000e-01	6.000000e-01	5.099415e-01	1.409991e-02	1.409991e-02
6.000000e-01	7.000000e-01	5.009747e-01	1.397540e-02	1.397540e-02
7.000000e-01	8.000000e-01	5.306043e-01	1.438274e-02	1.438274e-02
8.000000e-01	9.000000e-01	5.017544e-01	1.398627e-02	1.398627e-02
9.000000e-01	1.000000e+00	5.017544e-01	1.398627e-02	1.398627e-02
# END HISTO1D


# BEGIN HISTO1D //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-LE.yoda/BELLE_2008_I762013/d03-x01-y01
LineColor=blue
LineStyle=solid
Path=//home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-LE.yoda/BELLE_2008_I762013/d03-x01-y01
ScaledBy=8.66768945402224150e-06
Title=Herwig-7.3.0$\oplus$SpinHadronizer$\oplus$HQETDecayer
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	2.010904e-01	4.174912e-03	4.174912e-03
-9.000000e-01	-8.000000e-01	2.982552e-01	5.084469e-03	5.084469e-03
-8.000000e-01	-7.000000e-01	3.786914e-01	5.729205e-03	5.729205e-03
-7.000000e-01	-6.000000e-01	4.519333e-01	6.258768e-03	6.258768e-03
-6.000000e-01	-5.000000e-01	5.172010e-01	6.695475e-03	6.695475e-03
-5.000000e-01	-4.000000e-01	5.649600e-01	6.997784e-03	6.997784e-03
-4.000000e-01	-3.000000e-01	6.189597e-01	7.324582e-03	7.324582e-03
-3.000000e-01	-2.000000e-01	6.309211e-01	7.395017e-03	7.395017e-03
-2.000000e-01	-1.000000e-01	6.511168e-01	7.512442e-03	7.512442e-03
-1.000000e-01	0.000000e+00	6.743462e-01	7.645276e-03	7.645276e-03
0.000000e+00	1.000000e-01	6.758197e-01	7.653624e-03	7.653624e-03
1.000000e-01	2.000000e-01	6.583110e-01	7.553830e-03	7.553830e-03
2.000000e-01	3.000000e-01	6.323946e-01	7.403648e-03	7.403648e-03
3.000000e-01	4.000000e-01	6.187864e-01	7.323557e-03	7.323557e-03
4.000000e-01	5.000000e-01	5.640932e-01	6.992414e-03	6.992414e-03
5.000000e-01	6.000000e-01	5.095735e-01	6.645919e-03	6.645919e-03
6.000000e-01	7.000000e-01	4.500264e-01	6.245550e-03	6.245550e-03
7.000000e-01	8.000000e-01	3.864056e-01	5.787265e-03	5.787265e-03
8.000000e-01	9.000000e-01	3.057094e-01	5.147615e-03	5.147615e-03
9.000000e-01	1.000000e+00	2.114049e-01	4.280645e-03	4.280645e-03
# END HISTO1D


# BEGIN HISTO1D //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-TR.yoda/BELLE_2008_I762013/d03-x01-y01
LineColor=green
LineStyle=solid
Path=//home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-TR.yoda/BELLE_2008_I762013/d03-x01-y01
Title=Herwig-7.2.3
yodamerge_scale=1.00000000e+00
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-9.000000e-01	-8.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-7.000000e-01	-6.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e-01	-5.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.000000e-01	-4.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.000000e-01	-2.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e-01	-1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	2.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e-01	3.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e-01	4.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	5.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e-01	6.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e-01	7.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e-01	8.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	9.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Figs/OPAL_1998_I474012/d01-x01-y01.dat <==
# BEGIN PLOT
Legend=1
LogY=0
YLabel=$P^{\Lambda_b}$
YMax=0.1
YMin=-1.0
DrawOnly=/OPAL_1998_I474012/d01-x01-y01 //home/aidin/Desktop/LE-paper/runs/730.yoda/OPAL_1998_I474012/d01-x01-y01 //home/aidin/Desktop/LE-paper/runs/720.yoda/OPAL_1998_I474012/d01-x01-y01
LegendOnly=/OPAL_1998_I474012/d01-x01-y01 //home/aidin/Desktop/LE-paper/runs/730.yoda/OPAL_1998_I474012/d01-x01-y01 //home/aidin/Desktop/LE-paper/runs/720.yoda/OPAL_1998_I474012/d01-x01-y01
RatioPlot=0
RatioPlotReference=/OPAL_1998_I474012/d01-x01-y01
Title=$\Lambda_b$ baryon polarization at $\sqrt{s}=91.2~GeV$
Legend=1
LogY=0
YMin=-1
YMax=0.1
LegendXPos=0.1
LegendYPos=0.3
# END PLOT

# BEGIN HISTO1D /OPAL_1998_I474012/d01-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/OPAL_1998_I474012/d01-x01-y01
PolyMarker=*
Title=OPAL
# xlow	 xhigh	 val	 errminus	 errplus
9.070000e+01	9.170000e+01	-5.600000e-01	1.581139e-01	2.193171e-01
# END HISTO1D


# BEGIN HISTO1D //home/aidin/Desktop/LE-paper/runs/730.yoda/OPAL_1998_I474012/d01-x01-y01
ErrorBreakdown={0: {"": {up: 0.0023457792792957741, dn: 0.0023457792792957741}}}
LineColor=red
LineStyle=solid
Path=//home/aidin/Desktop/LE-paper/runs/730.yoda/OPAL_1998_I474012/d01-x01-y01
Title=Herwig-7.3.0$\oplus$SpinHadronizer$\oplus$HQETDecayer
# xlow	 xhigh	 val	 errminus	 errplus
9.070000e+01	9.170000e+01	-3.925278e-01	9.409893e-04	9.409893e-04
# END HISTO1D


# BEGIN HISTO1D //home/aidin/Desktop/LE-paper/runs/720.yoda/OPAL_1998_I474012/d01-x01-y01
ErrorBreakdown={0: {"": {up: 8.8027414503628052e-05, dn: 8.8027414503628052e-05}}}
LineColor=green
LineStyle=solid
Path=//home/aidin/Desktop/LE-paper/runs/720.yoda/OPAL_1998_I474012/d01-x01-y01
Title=Herwig-7.2.3
# xlow	 xhigh	 val	 errminus	 errplus
9.070000e+01	9.170000e+01	-1.688139e-02	8.802741e-05	8.802741e-05
# END HISTO1D


